Numerically efficient quasi-adiabatic propagator path integral approach with two independent non-commuting baths

Path integral methods, like the quasi-adiabatic propagator path integral (QUAPI), are widely used in general-purpose and highly accurate numerical benchmark simulations of open quantum systems, particularly in regimes inaccessible to perturbative methods. Nevertheless, the applicability of the QUAPI method to realistic systems of interest is restricted by the exponentially growing computer memory requirements with respect to the size of the quantum system and the time range of non-Markovian correlation effects. This exponential ''wall'' becomes even more severe for multiple non-commuting fluctuating environments. In the present work, we address the numerical efficiency and accuracy of approximations that have been introduced for the QUAPI method with a single general environment, for the case of two independent non-commuting environments where one of them is considered as a pure dephasing environment. Specifically, we consider a sharply defined cut-off of the memory time, path filtering and mask assisted coarse graining of influence functional coefficients (MACGIC-QUAPI) as approximations. We demonstrate that commonly applied numerical techniques such as path filtering cannot be straightforwardly transferred to the two bath case even in the weak-coupling and quasi-Markovian limits. On the other hand, the sharply defined memory cut-off can be accurately handled with the mask assisted coarse graining (MACGIC-QUAPI) approach. Our findings demonstrates that if system coupling operators to different baths do not commute, the additive nature of the statistically independent environments may be misleading. Particularly, the quasi-Markovian nature of a pure dephasing bath is lost, once there simultaneously exists another non-commuting source of fluctuations.

==> Src/avg_number_paths.dat <==
4e-5        0.998
5e-5        0.994
6e-5        0.988
7e-5        0.982
8e-5        0.926
8.125e-5    0.964
8.25e-5     0.798
8.375e-5    0.594
8.50e-5     0.958
8.75e-5     0.639
9e-5        0.415


==> Src/fin_norm.dat <==
4e-5        1.000
5e-5        1.000
6e-5        1.000
7e-5        0.936
8e-5        0.864
8.125e-5    0.864
8.25e-5     0.864
8.375e-5    0.864
8.50e-5     0.864
8.75e-5     0.000
9e-5        0.000

